Achromatic photonic tricouplers for application in nulling interferometry

Integrated-optic components are being increasingly used in astrophysics, mainly where accuracy and precision are paramount. One such emerging technology is nulling interferometry that targets high contrast and high angular resolution. Two of the most critical limitations encountered by nullers are rapid phase fluctuations in the incoming light causing instability in the interference and chromaticity of the directional couplers that prevent a deep broadband interferometric null. We explore the use of a tricoupler designed by ultrafast laser inscription that solves both issues. Simulations of a tricoupler, incorporated into a nuller, result in order of a magnitude improvement in null depth.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

